Spatial State-Action Features for General Games

In many board games and other abstract games, patterns have been used as features that can guide automated game-playing agents. Such patterns or features often represent particular configurations of pieces, empty positions, etc., which may be relevant for a game's strategies. Their use has been particularly prevalent in the game of Go, but also many other games used as benchmarks for AI research. In this paper, we formulate a design and efficient implementation of spatial state-action features for general games. These are patterns that can be trained to incentivise or disincentivise actions based on whether or not they match variables of the state in a local area around action variables. We provide extensive details on several design and implementation choices, with a primary focus on achieving a high degree of generality to support a wide variety of different games using different board geometries or other graphs. Secondly, we propose an efficient approach for evaluating active features for any given set of features. In this approach, we take inspiration from heuristics used in problems such as SAT to optimise the order in which parts of patterns are matched and prune unnecessary evaluations. This approach is defined for a highly general and abstract description of the problem -- phrased as optimising the order in which propositions of formulas in disjunctive normal form are evaluated -- and may therefore also be of interest to other types of problems than board games. An empirical evaluation on 33 distinct games in the Ludii general game system demonstrates the efficiency of this approach in comparison to a naive baseline, as well as a baseline based on prefix trees, and demonstrates that the additional efficiency significantly improves the playing strength of agents using the features to guide search.

==> notes.txt <==
INSTANCES

RULE 1) If a clause is not generalised by any other clauses, at least one of its propositions must for sure be checked

LEMMA 1) If a clause is generalised by more than 0 other clauses, there must exist at least one clause that is not generalised by any other clause. 

COROLLARY 1) We can always prioritise one set of clauses over another set of clauses based on RULE 1 and LEMMA 1. We call these sets of clauses the PRIO_0 and PRIO_1 sets (PRIO_0 = all clauses that are not generalised by any other clause, PRIO_1 = all clauses that are generalised by at least one clause from PRIO_0). NOTE: PRIO_1 may be empty


RULE 2) From every PRIO_0 clause, at least one proposition must be checked. 
	RULE 2a) If PRIO_0 contains any single-prop clauses, all those props must be checked for sure and can be put on top of the priority list.
	RULE 2b) Else if PRIO_0 contains any two-prop clauses, at least one of each of them must be checked for sure. HEURISTIC: pick the most-occurrences proposition out of all two-prop clauses.
	RULE 2c) Else if PRIO_0 contains any three-prop clauses, at least one of each of them must be checked for sure. HEURISTIC: pick the most-occurrences proposition out of all the three-prop clauses.

RULE 2) summarised: Let n denote the smallest clause size in PRIO_0. Pick the proposition with the most occurrences among all size-n clauses in PRIO_0.


ALGORITHM
add all propositions of all length-1 clauses (going to need them at some point anyway)
For l = 2 ... max clause length in PRIO_0:
	add most-occurrences proposition out of all length-l clauses in PRIO_0 that are not already represented by at least one proposition

After adding all these propositions:
1) Remove completed clauses
2) Remove already-added propositions from incomplete clauses (they will already get pruned if propositions are false, so for now we can assume they're all true)
3) Re-compute PRIO_0 and PRIO_1, repeat




EXAMPLE 1
c1 = A
c2 = A and B
c3 = B and C
c4 = C and D

PRIO_0 = {c1, c3, c4}, PRIO_1 = {c2}
length-1 props: A
most common occurrence for l=2 (excluding c2 because not in PRIO_0): C

Add A and C
Remove c1 (it's complete)
c2 <-- B
c3 <-- B
c4 <-- D

PRIO_0 = {c2, c3, c4}
length-1 props: B, D

add B and D




EXAMPLE 2
c1 = A
c2 = A and B
c3 = B and C
c4 = B and C and D
c5 = A and D

PRIO_0 = {c1, c3}, PRIO_1 = {c2, c4, c5}
length-1 props: A
most-occurrence for l=2: B or C		BUT I WANT B BEFORE C
TIE_BREAKER: most occurrences in PRIO_1		--> B

IDEA: do we want to think of first using higher bins for tie-breaking, instead of PRIO_1? Think we can prove this is pointless, but not sure?

Add A and B
Remove c1 and c2 (they're complete)
c3 <-- C
c4 <-- C and D
c5 <-- D

PRIO_0 = {c3, c5}, PRIO_1 = {c4}
length-1 props: C, D

Add C and D




EXAMPLE 3
c1 = A
c2 = A and B
c3 = B and C and D
c4 = A and D

PRIO_0 = {c1, c3}, PRIO_1 = {c2, c4}
length-1 props: A
most-occurrence for l=2: B or C or D
TIE_BREAKER: most occurences in PRIO_1    --> B or D
just arbitrarily pick one of them, let's say B    CAN WE THINK OF ANOTHER TIE-BREAKER?

Add A and B
Remove c1 and c2 (they're complete)
c3 <-- C and D
c4 <-- D

PRIO_0 = {c4}, PRIO_1 = {c3}
Add D

Add C




------------------------------------------------

FEATURES

Disjunctive normal form: every feature is a disjunction of conjunctions, where every conjunction is a feature instance.

A conjunction C1 generalises another conjunction C2 iff C2 contains all tests that C1 does; because then !C1 --> !C2
A disjunction D1 generalises another disjunction D2 iff D2 has at least one non-empty conjunction, and for every conjunction Cj in D2, there exists a conjunction Ci in D1 such that Ci generalises Cj; because then !D1 --> !D2

If a disjunction is not generalised by any other disjunctions, we'll have to evaluate that disjunction.

If we have to evaluate a disjunction, we have to evaluate at least one of its conjunctions (and keep doing so till one is found that is true)

If we have to evaluate a conjunction, we have to evaluate at least one of its propositions (and keep doing so till one is found that is false)

UNGENERALISED: {all disjunctions that are not generalised by another disjunction}
GENERALISED: {all disjunctions that are generalised by another disjunction}

for all length-1 disjunctions in UNGENERALISED:
    // A single conjunction, must evaluate at least one proposition from it

for l in 2, 3, 4, ...:
    for all length-l disjunctions in UNGENERALISED:
        // If one of the conjunctions already covered by already-picked proposition, skip
        // else, must pick at least one conjunction and from that at least one proposition

from all conjunctions, remove already-added propositions (they will get pruned through dependent feature instance bitsets if false, so assume true)


EXAMPLE:
f0 = (A) or (B)
f1 = (A and C) or (B and D)
f2 = (A and C and D)

We would always want to check A first
If A is true, we would want to check C second. However, if A is false, we would want to check B second. In the case where A is false, the feature instances (A and C) and (A and C and D) will be disproven. So, if we sort C after A (before B), that's still fine, because we would see that it has no more dependent active feature instances and skip checking it.

If A has been added, and hence removed, we get the following remaining formulae:
f0 = () or (B)
f1 = (C) or (B and D)
f2 = (C and D)

Here, f0 has an empty proposition. f0 should be prioritised lower than everything else, but not removed entirely, because eventually we're going to have to have the ability do check B for it anyway!

To support this, we can create multiple different U and G (Ungeneralised and Generalised) sets, with a subscript indicating how many empty (already fully-covered) conjunctions every conjunction includes. Then our full priority ordering is:

U_0 > U_1 > U_2 > ... > G_0 > G_1 > G_2 > ...






x is empty?
	--> TRUE
		proves x is not 1
		proves x is not 2
		...
		proves x is not friend
		proves x is not enemy
		disproves x is not empty
		disproves x is 1
		disproves x is 2
		...
		disproves x is friend
		disproves x is enemy
	--> FALSE
		proves x is not empty

x is not empty?
	--> TRUE
		disproves x is empty
	--> FALSE
		proves x is not 1
		proves x is not 2
		...
		proves x is not friend
		proves x is not enemy
		proves x is empty
		disproves x is 1
		disproves x is 2
		...
		disproves x is friend
		disproves x is enemy

x is friend?
	--> TRUE
		disproves x is empty
		proves x is not empty
		proves x is not enemy
		disproves x is enemy
		proves x is 1		(ONLY IF 1 is owned by this player)
		disproves x is 1	(ONLY IF 1 is not owned by this player)
		...
	--> FALSE
		proves x is not friend
		(dis)proves x is not 1
		...

x is not friend?
	--> TRUE
		disproves x is friend
		disproves x is 1
		proves x is not 1
		...

NOTE: there can be no difference in value/usefulness between proving or disproving. If
there were such a difference, i.e. if we preferred disproving over proving, we would
also prefer evaluating "x is not empty" over "x is empty", but evaluating either of those
should always be equally informative

==> theapa.txt <==
Citation with the theapa package

The theapa package, based on the American Psychology Association standard,
consists of two files, one for LaTeX2e (theapa.sty) and
the other for BibTeX (theapa.bst).

Your LaTeX2e document should look like

	\documentclass[jair,11pt]{article}
	\usepackage{theapa}

	\begin{document}

	...

	\bibliography{your_biblopgraphy_file}
	\bibliographystyle{theapa}
	\end{document}

Three citation commands are most frequently used:

	Some learning methods such as instance-based learning \cite{Aha91}
	produce ... On the other hand, \citeA{Altman68} suggested ...
	While \citeS{Altman68} method has the advantage of ...

results in

	Some learning methods such as instance-based learning
	(Aha, Kibler, & Albert, 1991) produce ... On the other
	hand, Altman (1968) suggested ... While Altiman's (1968)
	method has the advantage of ...

Details of all citation commands are:

   A1. \cite{Aha91,Altman68} produces
       (Aha, Kibler, & Albert, 1991; Altman, 1968)

   A2. \cite<e.g.,>{Aha91,Altman68} produces
       (e.g., Aha, Kibler, & Albert, 1991; Altman, 1968)

   A3. \cite[and others]{Altman68} produces
       (Altman, 1968, and others)

   A4. \cite<e.g.,>[and others]{Altman68} produces
       (e.g., Altman, 1968, and others)

   B1. \citeA{Altman68} produces
       Altman (1968)

   B2. \citeA[and others]{Altman68} produces
       Altman (1968, and others)

   C1. \citeR{Aha91,Altman68} produces
       Aha, Kibler, & Albert, 1991; Altman, 1968

   C2. \citeR<e.g.,>{Aha91,Altman68} produces
       e.g., Aha, Kibler, & Albert, 1991; Altman, 1968

   C3. \citeR[and others]{Altman68} produces
       Altman, 1968, and others

   C4. \citeR<e.g.,>[and others]{Altman68} produces
       e.g., Altman, 1968, and others

   D1. \citeS{Altman68} produces
       Altman's (1968)

   D2. \citeS[and others]{Altman68} produces
       Altman's (1968, and others)

   E1. \citeauthor{Altman68} produces
       Altman

   F1. \citeyear{Altman68} produces
       (1968)

   F2. \citeyear[and others]{Altman68} produces
       (1968, and others)

   G1. \citeyearR{Altman68} produces
       1968

   G2. \citeyearR[and others]{Altman68} produces
       1968, and others

These \citeXXX commands automatically switches from
the long format to the short format when references
are sited second or later time. That is,
when there are 3 or more authors, the first cite
gives (Aha, Kibler, & Albert, 1991); the second and further cites
give (Aha et al, 1991).

If you want to enforce the long cite format, use
\fullcite instead of \cite;
\fullciteA instead of \citeA; etc.

If you want to enforce the short cite format, use
\shortcite instead of \cite;
\shortciteA instead of \citeA; etc.

